Multi-camera calibration with pattern rigs, including for non-overlapping cameras: CALICO

This paper describes CALICO, a method for multi-camera calibration suitable for challenging contexts: stationary and mobile multi-camera systems, cameras without overlapping fields of view, and non-synchronized cameras. Recent approaches are roughly divided into infrastructure- and pattern-based. Infrastructure-based approaches use the scene's features to calibrate, while pattern-based approaches use calibration patterns. Infrastructure-based approaches are not suitable for stationary camera systems, and pattern-based approaches may constrain camera placement because shared fields of view or extremely large patterns are required. CALICO is a pattern-based approach, where the multi-calibration problem is formulated using rigidity constraints between patterns and cameras. We use a {\it pattern rig}: several patterns rigidly attached to each other or some structure. We express the calibration problem as that of algebraic and reprojection error minimization problems. Simulated and real experiments demonstrate the method in a variety of settings. CALICO compared favorably to Kalibr. Mean reconstruction accuracy error was $\le 0.71$ mm for real camera rigs, and $\le 1.11$ for simulated camera rigs. Code and data releases are available at \cite{tabb_amy_2019_3520866} and \url{https://github.com/amy-tabb/calico}.

==> includes/multi1-begin.tikz <==
%\enlargethispage{100cm}
% Start of code
% \begin{tikzpicture}[anchor=mid,>=latex',line join=bevel,]
\begin{tikzpicture}[>=latex',line join=bevel,]
  \pgfsetlinewidth{0.7bp}
%%
\pgfsetcolor{black}
  % Edge: t7 -- c0
  \pgfsetcolor{blue}
  \draw [] (950.63bp,28.974bp) .. controls (987.84bp,49.568bp) and (1060.0bp,97.785bp)  .. (1060.0bp,162.0bp) .. controls (1060.0bp,234.0bp) and (1060.0bp,234.0bp)  .. (1060.0bp,234.0bp) .. controls (1060.0bp,352.5bp) and (608.51bp,373.82bp)  .. (492.11bp,377.35bp);
  % Edge: t9 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (648.58bp,35.797bp) .. controls (643.62bp,54.357bp) and (634.72bp,84.031bp)  .. (623.0bp,108.0bp) .. controls (616.47bp,121.36bp) and (607.1bp,135.3bp)  .. (599.56bp,145.67bp);
  % Edge: p1 -- t3
  \draw [] (560.13bp,86.625bp) .. controls (499.24bp,78.853bp) and (346.15bp,58.614bp)  .. (219.0bp,36.0bp) .. controls (198.73bp,32.394bp) and (175.92bp,27.586bp)  .. (158.89bp,23.846bp);
  % Edge: t2 -- c1
  \draw [] (395.49bp,31.976bp) .. controls (418.51bp,50.165bp) and (460.46bp,82.623bp)  .. (498.0bp,108.0bp) .. controls (520.76bp,123.38bp) and (547.87bp,139.54bp)  .. (566.14bp,150.12bp);
  % Edge: c1 -- p1
  \draw [] (560.07bp,158.81bp) .. controls (514.93bp,146.89bp) and (514.98bp,105.01bp)  .. (560.21bp,93.15bp);
  % Edge: c1 -- p1
  \draw [] (561.08bp,156.82bp) .. controls (532.74bp,143.6bp) and (532.64bp,108.7bp)  .. (560.77bp,95.325bp);
  % Edge: c1 -- p1
  \draw [] (563.63bp,152.88bp) .. controls (549.84bp,139.11bp) and (549.79bp,113.14bp)  .. (563.48bp,99.272bp);
  % Edge: c1 -- p1
  \draw [] (570.35bp,147.43bp) .. controls (565.55bp,134.94bp) and (565.55bp,117.03bp)  .. (570.36bp,104.55bp);
  % Edge: c1 -- p1
  \draw [] (581.08bp,144.2bp) .. controls (579.97bp,133.04bp) and (579.97bp,118.71bp)  .. (581.1bp,107.59bp);
  % Edge: c1 -- p1
  \draw [] (592.92bp,144.2bp) .. controls (594.03bp,133.04bp) and (594.03bp,118.71bp)  .. (592.9bp,107.59bp);
  % Edge: c1 -- p1
  \draw [] (603.65bp,147.43bp) .. controls (608.45bp,134.94bp) and (608.45bp,117.03bp)  .. (603.64bp,104.55bp);
  % Edge: c1 -- p1
  \draw [] (610.37bp,152.88bp) .. controls (624.16bp,139.11bp) and (624.21bp,113.14bp)  .. (610.52bp,99.272bp);
  % Edge: c1 -- p1
  \draw [] (612.92bp,156.82bp) .. controls (641.26bp,143.6bp) and (641.36bp,108.7bp)  .. (613.23bp,95.325bp);
  % Edge: c1 -- p1
  \draw [] (613.93bp,158.81bp) .. controls (659.07bp,146.89bp) and (659.02bp,105.01bp)  .. (613.79bp,93.15bp);
  % Edge: p2 -- t2
  \pgfsetcolor{blue}
  \draw [] (446.58bp,292.78bp) .. controls (433.63bp,282.75bp) and (416.61bp,267.99bp)  .. (405.0bp,252.0bp) .. controls (384.42bp,223.67bp) and (383.96bp,213.26bp)  .. (373.0bp,180.0bp) .. controls (357.81bp,133.92bp) and (348.05bp,119.69bp)  .. (357.0bp,72.0bp) .. controls (359.37bp,59.345bp) and (364.62bp,45.845bp)  .. (369.28bp,35.509bp);
  % Edge: p1 -- t7
  \pgfsetcolor{darkgray}
  \draw [] (613.63bp,86.979bp) .. controls (666.11bp,80.629bp) and (786.29bp,64.115bp)  .. (884.0bp,36.0bp) .. controls (891.44bp,33.859bp) and (899.34bp,30.933bp)  .. (906.42bp,28.061bp);
  % Edge: t8 -- c0
  \pgfsetcolor{blue}
  \draw [] (507.21bp,31.183bp) .. controls (467.78bp,59.55bp) and (380.0bp,126.67bp)  .. (380.0bp,162.0bp) .. controls (380.0bp,234.0bp) and (380.0bp,234.0bp)  .. (380.0bp,234.0bp) .. controls (380.0bp,287.71bp) and (424.39bp,338.99bp)  .. (449.01bp,363.31bp);
  % Edge: t6 -- c0
  \draw [] (870.15bp,28.591bp) .. controls (908.69bp,48.739bp) and (984.0bp,96.492bp)  .. (984.0bp,162.0bp) .. controls (984.0bp,234.0bp) and (984.0bp,234.0bp)  .. (984.0bp,234.0bp) .. controls (984.0bp,298.55bp) and (929.45bp,298.84bp)  .. (870.0bp,324.0bp) .. controls (801.17bp,353.14bp) and (571.19bp,370.9bp)  .. (492.04bp,376.27bp);
  % Edge: p2 -- t6
  \draw [] (492.06bp,303.78bp) .. controls (531.82bp,299.41bp) and (607.03bp,286.86bp)  .. (660.0bp,252.0bp) .. controls (749.24bp,193.27bp) and (816.11bp,78.547bp)  .. (839.21bp,35.168bp);
  % Edge: t7 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (906.95bp,28.619bp) .. controls (870.6bp,45.981bp) and (795.71bp,81.195bp)  .. (731.0bp,108.0bp) .. controls (689.19bp,125.32bp) and (639.62bp,143.38bp)  .. (610.89bp,153.6bp);
  % Edge: t1 -- c0
  \pgfsetcolor{blue}
  \draw [] (228.82bp,22.587bp) .. controls (171.11bp,34.362bp) and (38.0bp,71.346bp)  .. (38.0bp,162.0bp) .. controls (38.0bp,234.0bp) and (38.0bp,234.0bp)  .. (38.0bp,234.0bp) .. controls (38.0bp,318.88bp) and (344.81bp,363.33bp)  .. (438.29bp,374.9bp);
  % Edge: p1 -- t2
  \pgfsetcolor{darkgray}
  \draw [] (561.89bp,83.088bp) .. controls (528.41bp,73.635bp) and (467.53bp,55.596bp)  .. (417.0bp,36.0bp) .. controls (411.44bp,33.843bp) and (405.54bp,31.276bp)  .. (400.07bp,28.766bp);
  % Edge: t2 -- c0
  \pgfsetcolor{blue}
  \draw [] (351.63bp,22.054bp) .. controls (292.02bp,32.871bp) and (152.0bp,68.254bp)  .. (152.0bp,162.0bp) .. controls (152.0bp,234.0bp) and (152.0bp,234.0bp)  .. (152.0bp,234.0bp) .. controls (152.0bp,297.11bp) and (364.63bp,354.01bp)  .. (439.39bp,372.07bp);
  % Edge: p2 -- t3
  \draw [] (440.65bp,297.98bp) .. controls (415.88bp,289.11bp) and (377.1bp,273.22bp)  .. (348.0bp,252.0bp) .. controls (256.84bp,185.53bp) and (174.13bp,75.934bp)  .. (144.53bp,34.529bp);
  % Edge: t5 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (729.84bp,32.639bp) .. controls (699.33bp,60.268bp) and (633.6bp,119.8bp)  .. (603.12bp,147.4bp);
  % Edge: p1 -- t6
  \draw [] (612.03bp,83.096bp) .. controls (661.91bp,69.334bp) and (773.22bp,38.628bp)  .. (823.05bp,24.883bp);
  % Edge: p2 -- t8
  \pgfsetcolor{blue}
  \draw [] (468.82bp,287.98bp) .. controls (479.77bp,236.26bp) and (511.23bp,87.721bp)  .. (522.19bp,36.009bp);
  % Edge: t0 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (572.7bp,216.2bp) .. controls (575.62bp,205.13bp) and (579.37bp,190.93bp)  .. (582.29bp,179.84bp);
  % Edge: t4 -- c1
  \draw [] (466.85bp,33.795bp) .. controls (482.81bp,51.914bp) and (509.96bp,82.42bp)  .. (534.0bp,108.0bp) .. controls (546.6bp,121.4bp) and (561.27bp,136.29bp)  .. (571.97bp,147.04bp);
  % Edge: p2 -- t7
  \pgfsetcolor{blue}
  \draw [] (492.18bp,304.32bp) .. controls (536.99bp,300.55bp) and (628.09bp,288.65bp)  .. (695.0bp,252.0bp) .. controls (799.05bp,195.0bp) and (887.49bp,77.701bp)  .. (917.81bp,34.47bp);
  % Edge: t1 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (276.43bp,29.018bp) .. controls (311.04bp,46.64bp) and (381.58bp,81.84bp)  .. (443.0bp,108.0bp) .. controls (484.51bp,125.68bp) and (533.97bp,143.55bp)  .. (562.79bp,153.66bp);
  % Edge: c0 -- p2
  \pgfsetcolor{blue}
  \draw [] (438.07bp,374.81bp) .. controls (392.93bp,362.89bp) and (392.98bp,321.01bp)  .. (438.21bp,309.15bp);
  % Edge: c0 -- p2
  \draw [] (439.08bp,372.82bp) .. controls (410.74bp,359.6bp) and (410.64bp,324.7bp)  .. (438.77bp,311.33bp);
  % Edge: c0 -- p2
  \draw [] (441.63bp,368.88bp) .. controls (427.84bp,355.11bp) and (427.79bp,329.14bp)  .. (441.48bp,315.27bp);
  % Edge: c0 -- p2
  \draw [] (448.35bp,363.43bp) .. controls (443.55bp,350.94bp) and (443.55bp,333.03bp)  .. (448.36bp,320.55bp);
  % Edge: c0 -- p2
  \draw [] (459.08bp,360.2bp) .. controls (457.97bp,349.04bp) and (457.97bp,334.71bp)  .. (459.1bp,323.59bp);
  % Edge: c0 -- p2
  \draw [] (470.92bp,360.2bp) .. controls (472.03bp,349.04bp) and (472.03bp,334.71bp)  .. (470.9bp,323.59bp);
  % Edge: c0 -- p2
  \draw [] (481.65bp,363.43bp) .. controls (486.45bp,350.94bp) and (486.45bp,333.03bp)  .. (481.64bp,320.55bp);
  % Edge: c0 -- p2
  \draw [] (488.37bp,368.88bp) .. controls (502.16bp,355.11bp) and (502.21bp,329.14bp)  .. (488.52bp,315.27bp);
  % Edge: c0 -- p2
  \draw [] (490.92bp,372.82bp) .. controls (519.26bp,359.6bp) and (519.36bp,324.7bp)  .. (491.23bp,311.33bp);
  % Edge: c0 -- p2
  \draw [] (491.93bp,374.81bp) .. controls (537.07bp,362.89bp) and (537.02bp,321.01bp)  .. (491.79bp,309.15bp);
  % Edge: p1 -- t1
  \pgfsetcolor{darkgray}
  \draw [] (561.22bp,84.41bp) .. controls (499.37bp,70.996bp) and (343.06bp,37.097bp)  .. (280.99bp,23.636bp);
  % Edge: p2 -- t0
  \pgfsetcolor{blue}
  \draw [] (483.89bp,292.79bp) .. controls (502.48bp,279.8bp) and (530.68bp,260.08bp)  .. (549.23bp,247.12bp);
  % Edge: t3 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (155.48bp,28.172bp) .. controls (195.81bp,46.131bp) and (283.38bp,83.837bp)  .. (360.0bp,108.0bp) .. controls (431.47bp,130.54bp) and (518.19bp,148.7bp)  .. (560.8bp,157.04bp);
  % Edge: p1 -- t5
  \draw [] (609.44bp,79.837bp) .. controls (639.66bp,66.153bp) and (693.12bp,41.944bp)  .. (723.41bp,28.228bp);
  % Edge: p2 -- t9
  \pgfsetcolor{blue}
  \draw [] (491.37bp,301.75bp) .. controls (521.85bp,295.6bp) and (571.92bp,281.56bp)  .. (604.0bp,252.0bp) .. controls (666.27bp,194.63bp) and (660.41bp,80.101bp)  .. (655.46bp,35.941bp);
  % Edge: t0 -- c0
  \draw [] (556.32bp,250.33bp) .. controls (536.55bp,277.97bp) and (496.68bp,333.7bp)  .. (476.82bp,361.48bp);
  % Edge: t4 -- c0
  \draw [] (431.55bp,28.994bp) .. controls (382.43bp,54.883bp) and (266.0bp,120.61bp)  .. (266.0bp,162.0bp) .. controls (266.0bp,234.0bp) and (266.0bp,234.0bp)  .. (266.0bp,234.0bp) .. controls (266.0bp,318.65bp) and (385.64bp,358.6bp)  .. (439.39bp,372.28bp);
  % Edge: p2 -- t4
  \draw [] (453.41bp,289.55bp) .. controls (431.15bp,256.86bp) and (383.13bp,180.56bp)  .. (366.0bp,108.0bp) .. controls (362.32bp,92.428bp) and (358.22bp,85.982bp)  .. (366.0bp,72.0bp) .. controls (373.17bp,59.106bp) and (407.62bp,40.228bp)  .. (430.96bp,28.549bp);
  % Edge: p1 -- t9
  \pgfsetcolor{darkgray}
  \draw [] (601.32bp,74.377bp) .. controls (612.39bp,62.3bp) and (627.64bp,45.662bp)  .. (638.71bp,33.592bp);
  % Edge: t3 -- c0
  \pgfsetcolor{blue}
  \draw [] (111.04bp,28.885bp) .. controls (73.262bp,49.338bp) and (0.0bp,97.34bp)  .. (0.0bp,162.0bp) .. controls (0.0bp,234.0bp) and (0.0bp,234.0bp)  .. (0.0bp,234.0bp) .. controls (0.0bp,289.63bp) and (37.452bp,298.7bp)  .. (87.0bp,324.0bp) .. controls (148.77bp,355.54bp) and (362.11bp,371.6bp)  .. (437.97bp,376.41bp);
  % Edge: p1 -- t0
  \pgfsetcolor{darkgray}
  \draw [] (601.12bp,105.72bp) .. controls (609.25bp,115.85bp) and (618.69bp,129.77bp)  .. (623.0bp,144.0bp) .. controls (627.64bp,159.31bp) and (629.19bp,165.25bp)  .. (623.0bp,180.0bp) .. controls (615.8bp,197.15bp) and (600.21bp,211.6bp)  .. (587.45bp,221.22bp);
  % Edge: p2 -- t1
  \pgfsetcolor{blue}
  \draw [] (442.52bp,295.78bp) .. controls (423.95bp,286.46bp) and (397.83bp,271.23bp)  .. (380.0bp,252.0bp) .. controls (316.74bp,183.78bp) and (275.48bp,77.527bp)  .. (260.89bp,35.737bp);
  % Edge: t9 -- c0
  \draw [] (660.89bp,35.595bp) .. controls (665.11bp,45.96bp) and (669.86bp,59.46bp)  .. (672.0bp,72.0bp) .. controls (685.5bp,151.03bp) and (701.23bp,183.24bp)  .. (660.0bp,252.0bp) .. controls (620.72bp,317.51bp) and (532.74bp,355.07bp)  .. (489.69bp,370.17bp);
  % Edge: p1 -- t4
  \pgfsetcolor{darkgray}
  \draw [] (565.77bp,78.591bp) .. controls (540.68bp,65.11bp) and (499.18bp,42.814bp)  .. (474.13bp,29.355bp);
  % Edge: p2 -- t5
  \pgfsetcolor{blue}
  \draw [] (491.82bp,303.61bp) .. controls (527.3bp,299.15bp) and (590.0bp,286.62bp)  .. (630.0bp,252.0bp) .. controls (699.77bp,191.61bp) and (731.92bp,79.368bp)  .. (742.17bp,35.869bp);
  % Edge: p1 -- t8
  \pgfsetcolor{darkgray}
  \draw [] (573.46bp,74.021bp) .. controls (563.35bp,62.089bp) and (549.6bp,45.855bp)  .. (539.5bp,33.934bp);
  % Edge: t8 -- c1
  \draw [] (529.28bp,36.176bp) .. controls (533.04bp,54.785bp) and (540.13bp,84.262bp)  .. (551.0bp,108.0bp) .. controls (557.19bp,121.52bp) and (566.57bp,135.46bp)  .. (574.2bp,145.78bp);
  % Edge: t6 -- c1
  \draw [] (826.98bp,29.596bp) .. controls (778.01bp,56.613bp) and (656.79bp,123.5bp)  .. (607.92bp,150.46bp);
  % Edge: t5 -- c0
  \pgfsetcolor{blue}
  \draw [] (768.17bp,28.377bp) .. controls (820.24bp,53.471bp) and (946.0bp,118.57bp)  .. (946.0bp,162.0bp) .. controls (946.0bp,234.0bp) and (946.0bp,234.0bp)  .. (946.0bp,234.0bp) .. controls (946.0bp,329.56bp) and (593.19bp,367.06bp)  .. (491.89bp,375.86bp);
  % Node: p2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (465.0bp,306.0bp) ellipse (27.0bp and 18.0bp);
  \draw (465.0bp,306.0bp) node {${}^{1}\mathbf{P}$};
\end{scope}
  % Node: p1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (587.0bp,90.0bp) ellipse (27.0bp and 18.0bp);
  \draw (587.0bp,90.0bp) node {${}^{0}\mathbf{P}$};
\end{scope}
  % Node: t8
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (526.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (526.0bp,18.0bp) node {$\mathbf{T}^{8}$};
\end{scope}
  % Node: t9
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (653.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (653.0bp,18.0bp) node {$\mathbf{T}^{9}$};
\end{scope}
  % Node: t6
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (848.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (848.0bp,18.0bp) node {$\mathbf{T}^{6}$};
\end{scope}
  % Node: t7
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (929.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (929.0bp,18.0bp) node {$\mathbf{T}^{7}$};
\end{scope}
  % Node: t4
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (453.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (453.0bp,18.0bp) node {$\mathbf{T}^{4}$};
\end{scope}
  % Node: t5
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (746.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (746.0bp,18.0bp) node {$\mathbf{T}^{5}$};
\end{scope}
  % Node: t2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (378.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (378.0bp,18.0bp) node {$\mathbf{T}^{2}$};
\end{scope}
  % Node: t3
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (133.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (133.0bp,18.0bp) node {$\mathbf{T}^{3}$};
\end{scope}
  % Node: t0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (568.0bp,234.0bp) ellipse (27.0bp and 18.0bp);
  \draw (568.0bp,234.0bp) node {$\mathbf{T}^{0}$};
\end{scope}
  % Node: t1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (255.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (255.0bp,18.0bp) node {$\mathbf{T}^{1}$};
\end{scope}
  % Node: c1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (587.0bp,162.0bp) ellipse (27.0bp and 18.0bp);
  \draw (587.0bp,162.0bp) node {${}^{1}\mathbf{C}$};
\end{scope}
  % Node: c0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (465.0bp,378.0bp) ellipse (27.0bp and 18.0bp);
  \draw (465.0bp,378.0bp) node {${}^{0}\mathbf{C}$};
\end{scope}
%
\end{tikzpicture}


==> includes/multi1-edit-colors.tikz <==
%\enlargethispage{100cm}
% Start of code
% \begin{tikzpicture}[anchor=mid,>=latex',line join=bevel,]
\begin{tikzpicture}[>=latex',line join=bevel,]
  \pgfsetlinewidth{0.7bp}
%%
\pgfsetcolor{black}
  % Edge: t7 -- c0
  \pgfsetcolor{blue}
  \draw [] (950.63bp,28.974bp) .. controls (987.84bp,49.568bp) and (1060.0bp,97.785bp)  .. (1060.0bp,162.0bp) .. controls (1060.0bp,234.0bp) and (1060.0bp,234.0bp)  .. (1060.0bp,234.0bp) .. controls (1060.0bp,352.5bp) and (608.51bp,373.82bp)  .. (492.11bp,377.35bp);
  % Edge: t9 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (648.58bp,35.797bp) .. controls (643.62bp,54.357bp) and (634.72bp,84.031bp)  .. (623.0bp,108.0bp) .. controls (616.47bp,121.36bp) and (607.1bp,135.3bp)  .. (599.56bp,145.67bp);
  % Edge: p1 -- t3
  \draw [] (560.13bp,86.625bp) .. controls (499.24bp,78.853bp) and (346.15bp,58.614bp)  .. (219.0bp,36.0bp) .. controls (198.73bp,32.394bp) and (175.92bp,27.586bp)  .. (158.89bp,23.846bp);
  % Edge: t2 -- c1
  \draw [] (395.49bp,31.976bp) .. controls (418.51bp,50.165bp) and (460.46bp,82.623bp)  .. (498.0bp,108.0bp) .. controls (520.76bp,123.38bp) and (547.87bp,139.54bp)  .. (566.14bp,150.12bp);
  % Edge: c1 -- p1
  \draw [] (560.07bp,158.81bp) .. controls (514.93bp,146.89bp) and (514.98bp,105.01bp)  .. (560.21bp,93.15bp);
  % Edge: c1 -- p1
  \draw [] (561.08bp,156.82bp) .. controls (532.74bp,143.6bp) and (532.64bp,108.7bp)  .. (560.77bp,95.325bp);
  % Edge: c1 -- p1
  \draw [] (563.63bp,152.88bp) .. controls (549.84bp,139.11bp) and (549.79bp,113.14bp)  .. (563.48bp,99.272bp);
  % Edge: c1 -- p1
  \draw [] (570.35bp,147.43bp) .. controls (565.55bp,134.94bp) and (565.55bp,117.03bp)  .. (570.36bp,104.55bp);
  % Edge: c1 -- p1
  \draw [] (581.08bp,144.2bp) .. controls (579.97bp,133.04bp) and (579.97bp,118.71bp)  .. (581.1bp,107.59bp);
  % Edge: c1 -- p1
  \draw [] (592.92bp,144.2bp) .. controls (594.03bp,133.04bp) and (594.03bp,118.71bp)  .. (592.9bp,107.59bp);
  % Edge: c1 -- p1
  \draw [] (603.65bp,147.43bp) .. controls (608.45bp,134.94bp) and (608.45bp,117.03bp)  .. (603.64bp,104.55bp);
  % Edge: c1 -- p1
  \draw [] (610.37bp,152.88bp) .. controls (624.16bp,139.11bp) and (624.21bp,113.14bp)  .. (610.52bp,99.272bp);
  % Edge: c1 -- p1
  \draw [] (612.92bp,156.82bp) .. controls (641.26bp,143.6bp) and (641.36bp,108.7bp)  .. (613.23bp,95.325bp);
  % Edge: c1 -- p1
  \draw [] (613.93bp,158.81bp) .. controls (659.07bp,146.89bp) and (659.02bp,105.01bp)  .. (613.79bp,93.15bp);
  % Edge: p2 -- t2
  \pgfsetcolor{blue}
  \draw [] (446.58bp,292.78bp) .. controls (433.63bp,282.75bp) and (416.61bp,267.99bp)  .. (405.0bp,252.0bp) .. controls (384.42bp,223.67bp) and (383.96bp,213.26bp)  .. (373.0bp,180.0bp) .. controls (357.81bp,133.92bp) and (348.05bp,119.69bp)  .. (357.0bp,72.0bp) .. controls (359.37bp,59.345bp) and (364.62bp,45.845bp)  .. (369.28bp,35.509bp);
  % Edge: p1 -- t7
  \pgfsetcolor{lightgray}
  \draw [] (613.63bp,86.979bp) .. controls (666.11bp,80.629bp) and (786.29bp,64.115bp)  .. (884.0bp,36.0bp) .. controls (891.44bp,33.859bp) and (899.34bp,30.933bp)  .. (906.42bp,28.061bp);
  % Edge: t8 -- c0
  \pgfsetcolor{blue}
  \draw [] (507.21bp,31.183bp) .. controls (467.78bp,59.55bp) and (380.0bp,126.67bp)  .. (380.0bp,162.0bp) .. controls (380.0bp,234.0bp) and (380.0bp,234.0bp)  .. (380.0bp,234.0bp) .. controls (380.0bp,287.71bp) and (424.39bp,338.99bp)  .. (449.01bp,363.31bp);
  % Edge: t6 -- c0
  \draw [] (870.15bp,28.591bp) .. controls (908.69bp,48.739bp) and (984.0bp,96.492bp)  .. (984.0bp,162.0bp) .. controls (984.0bp,234.0bp) and (984.0bp,234.0bp)  .. (984.0bp,234.0bp) .. controls (984.0bp,298.55bp) and (929.45bp,298.84bp)  .. (870.0bp,324.0bp) .. controls (801.17bp,353.14bp) and (571.19bp,370.9bp)  .. (492.04bp,376.27bp);
  % Edge: p2 -- t6
  \draw [] (492.06bp,303.78bp) .. controls (531.82bp,299.41bp) and (607.03bp,286.86bp)  .. (660.0bp,252.0bp) .. controls (749.24bp,193.27bp) and (816.11bp,78.547bp)  .. (839.21bp,35.168bp);
  % Edge: t7 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (906.95bp,28.619bp) .. controls (870.6bp,45.981bp) and (795.71bp,81.195bp)  .. (731.0bp,108.0bp) .. controls (689.19bp,125.32bp) and (639.62bp,143.38bp)  .. (610.89bp,153.6bp);
  % Edge: t1 -- c0
  \pgfsetcolor{blue}
  \draw [] (228.82bp,22.587bp) .. controls (171.11bp,34.362bp) and (38.0bp,71.346bp)  .. (38.0bp,162.0bp) .. controls (38.0bp,234.0bp) and (38.0bp,234.0bp)  .. (38.0bp,234.0bp) .. controls (38.0bp,318.88bp) and (344.81bp,363.33bp)  .. (438.29bp,374.9bp);
  % Edge: p1 -- t2
  \pgfsetcolor{lightgray}
  \draw [] (561.89bp,83.088bp) .. controls (528.41bp,73.635bp) and (467.53bp,55.596bp)  .. (417.0bp,36.0bp) .. controls (411.44bp,33.843bp) and (405.54bp,31.276bp)  .. (400.07bp,28.766bp);
  % Edge: t2 -- c0
  \pgfsetcolor{blue}
  \draw [] (351.63bp,22.054bp) .. controls (292.02bp,32.871bp) and (152.0bp,68.254bp)  .. (152.0bp,162.0bp) .. controls (152.0bp,234.0bp) and (152.0bp,234.0bp)  .. (152.0bp,234.0bp) .. controls (152.0bp,297.11bp) and (364.63bp,354.01bp)  .. (439.39bp,372.07bp);
  % Edge: p2 -- t3
  \draw [] (440.65bp,297.98bp) .. controls (415.88bp,289.11bp) and (377.1bp,273.22bp)  .. (348.0bp,252.0bp) .. controls (256.84bp,185.53bp) and (174.13bp,75.934bp)  .. (144.53bp,34.529bp);
  % Edge: t5 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (729.84bp,32.639bp) .. controls (699.33bp,60.268bp) and (633.6bp,119.8bp)  .. (603.12bp,147.4bp);
  % Edge: p1 -- t6
  \draw [] (612.03bp,83.096bp) .. controls (661.91bp,69.334bp) and (773.22bp,38.628bp)  .. (823.05bp,24.883bp);
  % Edge: p2 -- t8
  \pgfsetcolor{blue}
  \draw [] (468.82bp,287.98bp) .. controls (479.77bp,236.26bp) and (511.23bp,87.721bp)  .. (522.19bp,36.009bp);
  % Edge: t0 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (572.7bp,216.2bp) .. controls (575.62bp,205.13bp) and (579.37bp,190.93bp)  .. (582.29bp,179.84bp);
  % Edge: t4 -- c1
  \draw [] (466.85bp,33.795bp) .. controls (482.81bp,51.914bp) and (509.96bp,82.42bp)  .. (534.0bp,108.0bp) .. controls (546.6bp,121.4bp) and (561.27bp,136.29bp)  .. (571.97bp,147.04bp);
  % Edge: p2 -- t7
  \pgfsetcolor{blue}
  \draw [] (492.18bp,304.32bp) .. controls (536.99bp,300.55bp) and (628.09bp,288.65bp)  .. (695.0bp,252.0bp) .. controls (799.05bp,195.0bp) and (887.49bp,77.701bp)  .. (917.81bp,34.47bp);
  % Edge: t1 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (276.43bp,29.018bp) .. controls (311.04bp,46.64bp) and (381.58bp,81.84bp)  .. (443.0bp,108.0bp) .. controls (484.51bp,125.68bp) and (533.97bp,143.55bp)  .. (562.79bp,153.66bp);
  % Edge: c0 -- p2
  \pgfsetcolor{blue}
  \draw [] (438.07bp,374.81bp) .. controls (392.93bp,362.89bp) and (392.98bp,321.01bp)  .. (438.21bp,309.15bp);
  % Edge: c0 -- p2
  \draw [] (439.08bp,372.82bp) .. controls (410.74bp,359.6bp) and (410.64bp,324.7bp)  .. (438.77bp,311.33bp);
  % Edge: c0 -- p2
  \draw [] (441.63bp,368.88bp) .. controls (427.84bp,355.11bp) and (427.79bp,329.14bp)  .. (441.48bp,315.27bp);
  % Edge: c0 -- p2
  \draw [] (448.35bp,363.43bp) .. controls (443.55bp,350.94bp) and (443.55bp,333.03bp)  .. (448.36bp,320.55bp);
  % Edge: c0 -- p2
  \draw [] (459.08bp,360.2bp) .. controls (457.97bp,349.04bp) and (457.97bp,334.71bp)  .. (459.1bp,323.59bp);
  % Edge: c0 -- p2
  \draw [] (470.92bp,360.2bp) .. controls (472.03bp,349.04bp) and (472.03bp,334.71bp)  .. (470.9bp,323.59bp);
  % Edge: c0 -- p2
  \draw [] (481.65bp,363.43bp) .. controls (486.45bp,350.94bp) and (486.45bp,333.03bp)  .. (481.64bp,320.55bp);
  % Edge: c0 -- p2
  \draw [] (488.37bp,368.88bp) .. controls (502.16bp,355.11bp) and (502.21bp,329.14bp)  .. (488.52bp,315.27bp);
  % Edge: c0 -- p2
  \draw [] (490.92bp,372.82bp) .. controls (519.26bp,359.6bp) and (519.36bp,324.7bp)  .. (491.23bp,311.33bp);
  % Edge: c0 -- p2
  \draw [] (491.93bp,374.81bp) .. controls (537.07bp,362.89bp) and (537.02bp,321.01bp)  .. (491.79bp,309.15bp);
  % Edge: p1 -- t1
  \pgfsetcolor{lightgray}
  \draw [] (561.22bp,84.41bp) .. controls (499.37bp,70.996bp) and (343.06bp,37.097bp)  .. (280.99bp,23.636bp);
  % Edge: p2 -- t0
  \pgfsetcolor{blue}
  \draw [] (483.89bp,292.79bp) .. controls (502.48bp,279.8bp) and (530.68bp,260.08bp)  .. (549.23bp,247.12bp);
  % Edge: t3 -- c1
  \pgfsetcolor{lightgray}
  \draw [] (155.48bp,28.172bp) .. controls (195.81bp,46.131bp) and (283.38bp,83.837bp)  .. (360.0bp,108.0bp) .. controls (431.47bp,130.54bp) and (518.19bp,148.7bp)  .. (560.8bp,157.04bp);
  % Edge: p1 -- t5
  \draw [] (609.44bp,79.837bp) .. controls (639.66bp,66.153bp) and (693.12bp,41.944bp)  .. (723.41bp,28.228bp);
  % Edge: p2 -- t9
  \pgfsetcolor{blue}
  \draw [] (491.37bp,301.75bp) .. controls (521.85bp,295.6bp) and (571.92bp,281.56bp)  .. (604.0bp,252.0bp) .. controls (666.27bp,194.63bp) and (660.41bp,80.101bp)  .. (655.46bp,35.941bp);
  % Edge: t0 -- c0
  \draw [] (556.32bp,250.33bp) .. controls (536.55bp,277.97bp) and (496.68bp,333.7bp)  .. (476.82bp,361.48bp);
  % Edge: t4 -- c0
  \draw [] (431.55bp,28.994bp) .. controls (382.43bp,54.883bp) and (266.0bp,120.61bp)  .. (266.0bp,162.0bp) .. controls (266.0bp,234.0bp) and (266.0bp,234.0bp)  .. (266.0bp,234.0bp) .. controls (266.0bp,318.65bp) and (385.64bp,358.6bp)  .. (439.39bp,372.28bp);
  % Edge: p2 -- t4
  \draw [] (453.41bp,289.55bp) .. controls (431.15bp,256.86bp) and (383.13bp,180.56bp)  .. (366.0bp,108.0bp) .. controls (362.32bp,92.428bp) and (358.22bp,85.982bp)  .. (366.0bp,72.0bp) .. controls (373.17bp,59.106bp) and (407.62bp,40.228bp)  .. (430.96bp,28.549bp);
  % Edge: p1 -- t9
  \pgfsetcolor{lightgray}
  \draw [] (601.32bp,74.377bp) .. controls (612.39bp,62.3bp) and (627.64bp,45.662bp)  .. (638.71bp,33.592bp);
  % Edge: t3 -- c0
  \pgfsetcolor{blue}
  \draw [] (111.04bp,28.885bp) .. controls (73.262bp,49.338bp) and (0.0bp,97.34bp)  .. (0.0bp,162.0bp) .. controls (0.0bp,234.0bp) and (0.0bp,234.0bp)  .. (0.0bp,234.0bp) .. controls (0.0bp,289.63bp) and (37.452bp,298.7bp)  .. (87.0bp,324.0bp) .. controls (148.77bp,355.54bp) and (362.11bp,371.6bp)  .. (437.97bp,376.41bp);
  % Edge: p1 -- t0
  \pgfsetcolor{lightgray}
  \draw [] (601.12bp,105.72bp) .. controls (609.25bp,115.85bp) and (618.69bp,129.77bp)  .. (623.0bp,144.0bp) .. controls (627.64bp,159.31bp) and (629.19bp,165.25bp)  .. (623.0bp,180.0bp) .. controls (615.8bp,197.15bp) and (600.21bp,211.6bp)  .. (587.45bp,221.22bp);
  % Edge: p2 -- t1
  \pgfsetcolor{blue}
  \draw [] (442.52bp,295.78bp) .. controls (423.95bp,286.46bp) and (397.83bp,271.23bp)  .. (380.0bp,252.0bp) .. controls (316.74bp,183.78bp) and (275.48bp,77.527bp)  .. (260.89bp,35.737bp);
  % Edge: t9 -- c0
  \draw [] (660.89bp,35.595bp) .. controls (665.11bp,45.96bp) and (669.86bp,59.46bp)  .. (672.0bp,72.0bp) .. controls (685.5bp,151.03bp) and (701.23bp,183.24bp)  .. (660.0bp,252.0bp) .. controls (620.72bp,317.51bp) and (532.74bp,355.07bp)  .. (489.69bp,370.17bp);
  % Edge: p1 -- t4
  \pgfsetcolor{lightgray}
  \draw [] (565.77bp,78.591bp) .. controls (540.68bp,65.11bp) and (499.18bp,42.814bp)  .. (474.13bp,29.355bp);
  % Edge: p2 -- t5
  \pgfsetcolor{blue}
  \draw [] (491.82bp,303.61bp) .. controls (527.3bp,299.15bp) and (590.0bp,286.62bp)  .. (630.0bp,252.0bp) .. controls (699.77bp,191.61bp) and (731.92bp,79.368bp)  .. (742.17bp,35.869bp);
  % Edge: p1 -- t8
  \pgfsetcolor{lightgray}
  \draw [] (573.46bp,74.021bp) .. controls (563.35bp,62.089bp) and (549.6bp,45.855bp)  .. (539.5bp,33.934bp);
  % Edge: t8 -- c1
  \draw [] (529.28bp,36.176bp) .. controls (533.04bp,54.785bp) and (540.13bp,84.262bp)  .. (551.0bp,108.0bp) .. controls (557.19bp,121.52bp) and (566.57bp,135.46bp)  .. (574.2bp,145.78bp);
  % Edge: t6 -- c1
  \draw [] (826.98bp,29.596bp) .. controls (778.01bp,56.613bp) and (656.79bp,123.5bp)  .. (607.92bp,150.46bp);
  % Edge: t5 -- c0
  \pgfsetcolor{blue}
  \draw [] (768.17bp,28.377bp) .. controls (820.24bp,53.471bp) and (946.0bp,118.57bp)  .. (946.0bp,162.0bp) .. controls (946.0bp,234.0bp) and (946.0bp,234.0bp)  .. (946.0bp,234.0bp) .. controls (946.0bp,329.56bp) and (593.19bp,367.06bp)  .. (491.89bp,375.86bp);
  % Node: p2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (465.0bp,306.0bp) ellipse (27.0bp and 18.0bp);
  \draw (465.0bp,306.0bp) node {${}^{1}\mathbf{P}$};
\end{scope}
  % Node: p1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (587.0bp,90.0bp) ellipse (27.0bp and 18.0bp);
  \draw (587.0bp,90.0bp) node {${}^{0}\mathbf{P}$};
\end{scope}
  % Node: t8
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (526.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (526.0bp,18.0bp) node {$\mathbf{T}^{8}$};
\end{scope}
  % Node: t9
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (653.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (653.0bp,18.0bp) node {$\mathbf{T}^{9}$};
\end{scope}
  % Node: t6
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (848.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (848.0bp,18.0bp) node {$\mathbf{T}^{6}$};
\end{scope}
  % Node: t7
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (929.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (929.0bp,18.0bp) node {$\mathbf{T}^{7}$};
\end{scope}
  % Node: t4
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (453.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (453.0bp,18.0bp) node {$\mathbf{T}^{4}$};
\end{scope}
  % Node: t5
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (746.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (746.0bp,18.0bp) node {$\mathbf{T}^{5}$};
\end{scope}
  % Node: t2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (378.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (378.0bp,18.0bp) node {$\mathbf{T}^{2}$};
\end{scope}
  % Node: t3
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (133.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (133.0bp,18.0bp) node {$\mathbf{T}^{3}$};
\end{scope}
  % Node: t0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (568.0bp,234.0bp) ellipse (27.0bp and 18.0bp);
  \draw (568.0bp,234.0bp) node {$\mathbf{T}^{0}$};
\end{scope}
  % Node: t1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (255.0bp,18.0bp) ellipse (27.0bp and 18.0bp);
  \draw (255.0bp,18.0bp) node {$\mathbf{T}^{1}$};
\end{scope}
  % Node: c1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (587.0bp,162.0bp) ellipse (27.0bp and 18.0bp);
  \draw (587.0bp,162.0bp) node {${}^{1}\mathbf{C}$};
\end{scope}
  % Node: c0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (465.0bp,378.0bp) ellipse (27.0bp and 18.0bp);
  \draw (465.0bp,378.0bp) node {${}^{0}\mathbf{C}$};
\end{scope}
%
\end{tikzpicture}


==> includes/multi1-next.tikz <==
\enlargethispage{100cm}
% Start of code
% \begin{tikzpicture}[anchor=mid,>=latex',line join=bevel,]
\begin{tikzpicture}[>=latex',line join=bevel,]
  \pgfsetlinewidth{1bp}
%%
\pgfsetcolor{black}
  % Edge: t7 -- c0
  \pgfsetcolor{blue}
  \draw [] (960.14bp,46.849bp) .. controls (998.51bp,77.432bp) and (1064.0bp,140.02bp)  .. (1064.0bp,211.0bp) .. controls (1064.0bp,302.0bp) and (1064.0bp,302.0bp)  .. (1064.0bp,302.0bp) .. controls (1064.0bp,380.65bp) and (991.62bp,374.31bp)  .. (918.0bp,402.0bp) .. controls (839.13bp,431.66bp) and (578.01bp,449.38bp)  .. (493.01bp,454.47bp);
  % Edge: t9 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (652.67bp,54.17bp) .. controls (648.13bp,79.189bp) and (639.84bp,117.01bp)  .. (627.0bp,148.0bp) .. controls (621.91bp,160.27bp) and (614.69bp,172.97bp)  .. (607.9bp,183.72bp);
  % Edge: p1 -- t3
  \draw [] (559.95bp,115.21bp) .. controls (497.19bp,106.74bp) and (344.46bp,84.577bp)  .. (219.0bp,54.0bp) .. controls (199.08bp,49.146bp) and (177.03bp,42.189bp)  .. (160.24bp,36.554bp);
  % Edge: t2 -- c1
  \draw [] (399.27bp,54.48bp) .. controls (420.16bp,80.404bp) and (453.78bp,119.44bp)  .. (488.0bp,148.0bp) .. controls (511.17bp,167.33bp) and (540.76bp,185.1bp)  .. (561.91bp,196.81bp);
  % Edge: c1 -- p1
  \draw [] (561.71bp,206.81bp) .. controls (517.73bp,191.69bp) and (517.1bp,140.03bp)  .. (559.83bp,123.87bp);
  % Edge: c1 -- p1
  \draw [] (561.62bp,203.47bp) .. controls (535.71bp,186.56bp) and (535.14bp,145.66bp)  .. (559.92bp,127.7bp);
  % Edge: c1 -- p1
  \draw [] (561.94bp,193.7bp) .. controls (553.74bp,178.6bp) and (553.08bp,156.64bp)  .. (559.95bp,140.44bp);
  % Edge: c1 -- p1
  \draw [] (570.35bp,183.89bp) .. controls (568.34bp,172.66bp) and (568.22bp,159.6bp)  .. (570.01bp,148.16bp);
  % Edge: c1 -- p1
  \draw [] (582.78bp,183.89bp) .. controls (582.11bp,172.66bp) and (582.07bp,159.6bp)  .. (582.67bp,148.16bp);
  % Edge: c1 -- p1
  \draw [] (595.22bp,183.89bp) .. controls (595.89bp,172.66bp) and (595.93bp,159.6bp)  .. (595.33bp,148.16bp);
  % Edge: c1 -- p1
  \draw [] (607.65bp,183.89bp) .. controls (609.66bp,172.66bp) and (609.78bp,159.6bp)  .. (607.99bp,148.16bp);
  % Edge: c1 -- p1
  \draw [] (616.06bp,193.7bp) .. controls (624.26bp,178.6bp) and (624.92bp,156.64bp)  .. (618.05bp,140.44bp);
  % Edge: c1 -- p1
  \draw [] (616.38bp,203.47bp) .. controls (642.29bp,186.56bp) and (642.86bp,145.66bp)  .. (618.08bp,127.7bp);
  % Edge: c1 -- p1
  \draw [] (616.29bp,206.81bp) .. controls (660.27bp,191.69bp) and (660.9bp,140.03bp)  .. (618.17bp,123.87bp);
  % Edge: p2 -- t2
  \pgfsetcolor{blue}
  \draw [] (446.95bp,371.06bp) .. controls (433.62bp,361.17bp) and (416.26bp,346.46bp)  .. (405.0bp,330.0bp) .. controls (380.38bp,294.02bp) and (382.42bp,280.07bp)  .. (371.0bp,238.0bp) .. controls (353.67bp,174.15bp) and (343.48bp,155.15bp)  .. (355.0bp,90.0bp) .. controls (357.15bp,77.846bp) and (361.46bp,64.956bp)  .. (365.78bp,54.023bp);
  % Edge: p1 -- t7
  \pgfsetcolor{darkgray}
  \draw [] (618.37bp,115.84bp) .. controls (673.03bp,109.25bp) and (793.42bp,91.472bp)  .. (888.0bp,54.0bp) .. controls (893.93bp,51.651bp) and (899.98bp,48.568bp)  .. (905.64bp,45.327bp);
  % Edge: t8 -- c0
  \pgfsetcolor{blue}
  \draw [] (498.88bp,52.572bp) .. controls (456.66bp,93.557bp) and (380.0bp,173.18bp)  .. (380.0bp,211.0bp) .. controls (380.0bp,302.0bp) and (380.0bp,302.0bp)  .. (380.0bp,302.0bp) .. controls (380.0bp,359.26bp) and (425.89bp,415.04bp)  .. (450.62bp,440.95bp);
  % Edge: t6 -- c0
  \draw [] (879.19bp,45.865bp) .. controls (918.88bp,75.861bp) and (988.0bp,138.51bp)  .. (988.0bp,211.0bp) .. controls (988.0bp,302.0bp) and (988.0bp,302.0bp)  .. (988.0bp,302.0bp) .. controls (988.0bp,375.96bp) and (923.9bp,375.14bp)  .. (855.0bp,402.0bp) .. controls (788.38bp,427.97bp) and (569.79bp,447.64bp)  .. (492.98bp,453.89bp);
  % Edge: p2 -- t6
  \draw [] (492.24bp,379.72bp) .. controls (541.26bp,371.31bp) and (644.39bp,351.58bp)  .. (673.0bp,330.0bp) .. controls (770.32bp,256.6bp) and (824.66bp,113.59bp)  .. (843.91bp,54.037bp);
  % Edge: t7 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (905.7bp,45.833bp) .. controls (868.7bp,70.916bp) and (800.1bp,115.85bp)  .. (738.0bp,148.0bp) .. controls (696.72bp,169.37bp) and (646.54bp,189.44bp)  .. (616.22bp,200.96bp);
  % Edge: t1 -- c0
  \pgfsetcolor{blue}
  \draw [] (227.96bp,35.532bp) .. controls (169.78bp,55.76bp) and (38.0bp,112.46bp)  .. (38.0bp,211.0bp) .. controls (38.0bp,302.0bp) and (38.0bp,302.0bp)  .. (38.0bp,302.0bp) .. controls (38.0bp,382.12bp) and (113.89bp,371.54bp)  .. (188.0bp,402.0bp) .. controls (275.31bp,437.88bp) and (388.03bp,450.32bp)  .. (438.93bp,454.29bp);
  % Edge: p1 -- t2
  \pgfsetcolor{darkgray}
  \draw [] (559.77bp,110.37bp) .. controls (524.78bp,99.492bp) and (464.91bp,79.151bp)  .. (417.0bp,54.0bp) .. controls (413.06bp,51.933bp) and (409.05bp,49.537bp)  .. (405.17bp,47.042bp);
  % Edge: t2 -- c0
  \pgfsetcolor{blue}
  \draw [] (350.74bp,34.891bp) .. controls (290.63bp,54.147bp) and (152.0bp,109.56bp)  .. (152.0bp,211.0bp) .. controls (152.0bp,302.0bp) and (152.0bp,302.0bp)  .. (152.0bp,302.0bp) .. controls (152.0bp,376.67bp) and (220.27bp,368.5bp)  .. (287.0bp,402.0bp) .. controls (338.2bp,427.7bp) and (403.89bp,443.63bp)  .. (439.75bp,451.05bp);
  % Edge: p2 -- t3
  \draw [] (440.31bp,378.33bp) .. controls (411.85bp,371.03bp) and (365.79bp,356.06bp)  .. (334.0bp,330.0bp) .. controls (237.34bp,250.76bp) and (169.96bp,112.84bp)  .. (144.39bp,54.409bp);
  % Edge: t5 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (728.03bp,54.342bp) .. controls (707.9bp,79.151bp) and (677.05bp,116.55bp)  .. (649.0bp,148.0bp) .. controls (638.34bp,159.95bp) and (626.23bp,172.8bp)  .. (615.68bp,183.77bp);
  % Edge: p1 -- t6
  \draw [] (618.26bp,110.05bp) .. controls (656.93bp,98.054bp) and (727.04bp,75.757bp)  .. (786.0bp,54.0bp) .. controls (798.89bp,49.243bp) and (813.01bp,43.535bp)  .. (824.87bp,38.595bp);
  % Edge: p2 -- t8
  \pgfsetcolor{blue}
  \draw [] (469.06bp,365.81bp) .. controls (478.9bp,307.26bp) and (509.77bp,123.55bp)  .. (521.46bp,54.025bp);
  % Edge: t0 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (575.91bp,273.71bp) .. controls (578.28bp,262.33bp) and (581.01bp,249.28bp)  .. (583.36bp,238.03bp);
  % Edge: t4 -- c1
  \draw [] (468.78bp,54.332bp) .. controls (483.7bp,79.463bp) and (507.3bp,117.36bp)  .. (531.0bp,148.0bp) .. controls (540.55bp,160.35bp) and (552.02bp,173.16bp)  .. (562.24bp,183.99bp);
  % Edge: p2 -- t7
  \pgfsetcolor{blue}
  \draw [] (492.85bp,380.54bp) .. controls (549.27bp,372.9bp) and (677.98bp,353.39bp)  .. (715.0bp,330.0bp) .. controls (824.57bp,260.76bp) and (895.99bp,114.77bp)  .. (922.0bp,54.215bp);
  % Edge: t1 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (282.06bp,49.36bp) .. controls (314.66bp,75.522bp) and (371.84bp,118.95bp)  .. (426.0bp,148.0bp) .. controls (471.58bp,172.45bp) and (528.75bp,192.28bp)  .. (561.85bp,202.79bp);
  % Edge: c0 -- p2
  \pgfsetcolor{blue}
  \draw [] (439.07bp,452.81bp) .. controls (393.93bp,440.89bp) and (393.98bp,399.01bp)  .. (439.21bp,387.15bp);
  % Edge: c0 -- p2
  \draw [] (440.08bp,450.82bp) .. controls (411.74bp,437.6bp) and (411.64bp,402.7bp)  .. (439.77bp,389.33bp);
  % Edge: c0 -- p2
  \draw [] (442.63bp,446.88bp) .. controls (428.84bp,433.11bp) and (428.79bp,407.14bp)  .. (442.48bp,393.27bp);
  % Edge: c0 -- p2
  \draw [] (449.35bp,441.43bp) .. controls (444.55bp,428.94bp) and (444.55bp,411.03bp)  .. (449.36bp,398.55bp);
  % Edge: c0 -- p2
  \draw [] (460.08bp,438.2bp) .. controls (458.97bp,427.04bp) and (458.97bp,412.71bp)  .. (460.1bp,401.59bp);
  % Edge: c0 -- p2
  \draw [] (471.92bp,438.2bp) .. controls (473.03bp,427.04bp) and (473.03bp,412.71bp)  .. (471.9bp,401.59bp);
  % Edge: c0 -- p2
  \draw [] (482.65bp,441.43bp) .. controls (487.45bp,428.94bp) and (487.45bp,411.03bp)  .. (482.64bp,398.55bp);
  % Edge: c0 -- p2
  \draw [] (489.37bp,446.88bp) .. controls (503.16bp,433.11bp) and (503.21bp,407.14bp)  .. (489.52bp,393.27bp);
  % Edge: c0 -- p2
  \draw [] (491.92bp,450.82bp) .. controls (520.26bp,437.6bp) and (520.36bp,402.7bp)  .. (492.23bp,389.33bp);
  % Edge: c0 -- p2
  \draw [] (492.93bp,452.81bp) .. controls (538.07bp,440.89bp) and (538.02bp,399.01bp)  .. (492.79bp,387.15bp);
  % Edge: p1 -- t1
  \pgfsetcolor{darkgray}
  \draw [] (559.99bp,111.8bp) .. controls (513.72bp,100.22bp) and (420.43bp,76.479bp)  .. (342.0bp,54.0bp) .. controls (321.93bp,48.249bp) and (299.43bp,41.25bp)  .. (282.34bp,35.819bp);
  % Edge: p2 -- t0
  \pgfsetcolor{blue}
  \draw [] (483.64bp,370.09bp) .. controls (499.52bp,357.57bp) and (523.14bp,338.95bp)  .. (541.66bp,324.34bp);
  % Edge: t3 -- c1
  \pgfsetcolor{darkgray}
  \draw [] (160.05bp,46.796bp) .. controls (197.56bp,73.387bp) and (268.3bp,120.47bp)  .. (335.0bp,148.0bp) .. controls (414.17bp,180.67bp) and (514.46bp,199.39bp)  .. (561.85bp,206.98bp);
  % Edge: p1 -- t5
  \draw [] (618.16bp,102.34bp) .. controls (647.97bp,85.304bp) and (693.91bp,59.053bp)  .. (722.94bp,42.465bp);
  % Edge: p2 -- t9
  \pgfsetcolor{blue}
  \draw [] (492.72bp,380.49bp) .. controls (524.08bp,375.03bp) and (575.77bp,361.6bp)  .. (607.0bp,330.0bp) .. controls (681.58bp,254.54bp) and (670.42bp,113.3bp)  .. (661.76bp,54.152bp);
  % Edge: t0 -- c0
  \draw [] (551.06bp,330.05bp) .. controls (529.44bp,362.07bp) and (494.79bp,413.37bp)  .. (477.13bp,439.52bp);
  % Edge: t4 -- c0
  \draw [] (425.86bp,46.085bp) .. controls (421.91bp,48.779bp) and (417.87bp,51.485bp)  .. (414.0bp,54.0bp) .. controls (333.62bp,106.29bp) and (266.0bp,115.11bp)  .. (266.0bp,211.0bp) .. controls (266.0bp,302.0bp) and (266.0bp,302.0bp)  .. (266.0bp,302.0bp) .. controls (266.0bp,389.21bp) and (386.85bp,433.89bp)  .. (440.67bp,449.47bp);
  % Edge: p2 -- t4
  \draw [] (455.92bp,367.02bp) .. controls (434.17bp,329.27bp) and (383.4bp,234.83bp)  .. (366.0bp,148.0bp) .. controls (360.93bp,122.72bp) and (354.28bp,112.96bp)  .. (366.0bp,90.0bp) .. controls (367.69bp,86.699bp) and (400.84bp,63.196bp)  .. (425.72bp,45.859bp);
  % Edge: p1 -- t9
  \pgfsetcolor{darkgray}
  \draw [] (610.52bp,89.891bp) .. controls (619.0bp,78.414bp) and (628.68bp,65.31bp)  .. (637.01bp,54.043bp);
  % Edge: t3 -- c0
  \pgfsetcolor{blue}
  \draw [] (105.81bp,44.965bp) .. controls (90.035bp,56.421bp) and (70.65bp,72.392bp)  .. (57.0bp,90.0bp) .. controls (20.579bp,136.98bp) and (0.0bp,151.55bp)  .. (0.0bp,211.0bp) .. controls (0.0bp,302.0bp) and (0.0bp,302.0bp)  .. (0.0bp,302.0bp) .. controls (0.0bp,356.77bp) and (25.069bp,373.77bp)  .. (72.0bp,402.0bp) .. controls (134.27bp,439.45bp) and (360.53bp,451.82bp)  .. (438.99bp,455.04bp);
  % Edge: p1 -- t0
  \pgfsetcolor{darkgray}
  \draw [] (609.22bp,148.08bp) .. controls (615.57bp,158.86bp) and (621.77bp,171.51bp)  .. (625.0bp,184.0bp) .. controls (631.01bp,207.24bp) and (633.34bp,215.5bp)  .. (625.0bp,238.0bp) .. controls (619.45bp,252.97bp) and (608.66bp,266.8bp)  .. (598.09bp,277.74bp);
  % Edge: p2 -- t1
  \pgfsetcolor{blue}
  \draw [] (442.12bp,375.02bp) .. controls (421.8bp,366.3bp) and (393.12bp,351.25bp)  .. (375.0bp,330.0bp) .. controls (302.67bp,245.19bp) and (270.6bp,111.48bp)  .. (259.66bp,54.35bp);
  % Edge: t9 -- c0
  \draw [] (669.22bp,54.023bp) .. controls (673.54bp,64.956bp) and (677.85bp,77.846bp)  .. (680.0bp,90.0bp) .. controls (698.58bp,195.08bp) and (727.06bp,237.99bp)  .. (673.0bp,330.0bp) .. controls (632.29bp,399.28bp) and (537.1bp,435.32bp)  .. (491.39bp,449.16bp);
  % Edge: p1 -- t4
  \pgfsetcolor{darkgray}
  \draw [] (559.72bp,100.32bp) .. controls (539.88bp,87.525bp) and (513.16bp,70.037bp)  .. (490.0bp,54.0bp) .. controls (486.86bp,51.827bp) and (483.6bp,49.519bp)  .. (480.37bp,47.204bp);
  % Edge: p2 -- t5
  \pgfsetcolor{blue}
  \draw [] (492.07bp,378.68bp) .. controls (534.64bp,369.52bp) and (616.51bp,349.87bp)  .. (638.0bp,330.0bp) .. controls (719.94bp,254.23bp) and (742.17bp,113.17bp)  .. (748.0bp,54.106bp);
  % Edge: p1 -- t8
  \pgfsetcolor{darkgray}
  \draw [] (569.07bp,89.891bp) .. controls (561.21bp,78.414bp) and (552.23bp,65.31bp)  .. (544.52bp,54.043bp);
  % Edge: t8 -- c1
  \draw [] (528.94bp,54.184bp) .. controls (532.27bp,79.214bp) and (538.88bp,117.04bp)  .. (551.0bp,148.0bp) .. controls (555.84bp,160.37bp) and (563.02bp,173.09bp)  .. (569.84bp,183.83bp);
  % Edge: t6 -- c1
  \draw [] (824.72bp,47.584bp) .. controls (792.09bp,72.037bp) and (735.64bp,113.82bp)  .. (686.0bp,148.0bp) .. controls (662.68bp,164.06bp) and (635.62bp,181.54bp)  .. (616.02bp,194.0bp);
  % Edge: t5 -- c0
  \pgfsetcolor{blue}
  \draw [] (777.39bp,37.174bp) .. controls (832.16bp,59.495bp) and (950.0bp,118.29bp)  .. (950.0bp,211.0bp) .. controls (950.0bp,302.0bp) and (950.0bp,302.0bp)  .. (950.0bp,302.0bp) .. controls (950.0bp,398.67bp) and (594.99bp,442.71bp)  .. (493.06bp,453.37bp);
  % Node: p2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (466.0bp,384.0bp) ellipse (27.0bp and 18.0bp);
  \draw (466.0bp,384.0bp) node {${}^{1}\mathbf{P}$};
\end{scope}
  % Node: p1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (618.0bp,148.0bp) -- (560.0bp,148.0bp) -- (560.0bp,90.0bp) -- (618.0bp,90.0bp) -- cycle;
  \draw (572.0bp,148.0bp) -- (560.0bp,136.0bp);
  \draw (560.0bp,102.0bp) -- (572.0bp,90.0bp);
  \draw (606.0bp,90.0bp) -- (618.0bp,102.0bp);
  \draw (618.0bp,136.0bp) -- (606.0bp,148.0bp);
  \draw (589.0bp,119.0bp) node {${}^{0}\mathbf{P} = p^*$};
\end{scope}
  % Node: t8
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (553.0bp,54.0bp) -- (499.0bp,54.0bp) -- (499.0bp,0.0bp) -- (553.0bp,0.0bp) -- cycle;
  \draw (511.0bp,54.0bp) -- (499.0bp,42.0bp);
  \draw (499.0bp,12.0bp) -- (511.0bp,0.0bp);
  \draw (541.0bp,0.0bp) -- (553.0bp,12.0bp);
  \draw (553.0bp,42.0bp) -- (541.0bp,54.0bp);
  \draw (526.0bp,27.0bp) node {$\mathbf{T}^{8}$};
\end{scope}
  % Node: t9
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (684.0bp,54.0bp) -- (630.0bp,54.0bp) -- (630.0bp,0.0bp) -- (684.0bp,0.0bp) -- cycle;
  \draw (642.0bp,54.0bp) -- (630.0bp,42.0bp);
  \draw (630.0bp,12.0bp) -- (642.0bp,0.0bp);
  \draw (672.0bp,0.0bp) -- (684.0bp,12.0bp);
  \draw (684.0bp,42.0bp) -- (672.0bp,54.0bp);
  \draw (657.0bp,27.0bp) node {$\mathbf{T}^{9}$};
\end{scope}
  % Node: t6
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (879.0bp,54.0bp) -- (825.0bp,54.0bp) -- (825.0bp,0.0bp) -- (879.0bp,0.0bp) -- cycle;
  \draw (837.0bp,54.0bp) -- (825.0bp,42.0bp);
  \draw (825.0bp,12.0bp) -- (837.0bp,0.0bp);
  \draw (867.0bp,0.0bp) -- (879.0bp,12.0bp);
  \draw (879.0bp,42.0bp) -- (867.0bp,54.0bp);
  \draw (852.0bp,27.0bp) node {$\mathbf{T}^{6}$};
\end{scope}
  % Node: t7
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (960.0bp,54.0bp) -- (906.0bp,54.0bp) -- (906.0bp,0.0bp) -- (960.0bp,0.0bp) -- cycle;
  \draw (918.0bp,54.0bp) -- (906.0bp,42.0bp);
  \draw (906.0bp,12.0bp) -- (918.0bp,0.0bp);
  \draw (948.0bp,0.0bp) -- (960.0bp,12.0bp);
  \draw (960.0bp,42.0bp) -- (948.0bp,54.0bp);
  \draw (933.0bp,27.0bp) node {$\mathbf{T}^{7}$};
\end{scope}
  % Node: t4
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (480.0bp,54.0bp) -- (426.0bp,54.0bp) -- (426.0bp,0.0bp) -- (480.0bp,0.0bp) -- cycle;
  \draw (438.0bp,54.0bp) -- (426.0bp,42.0bp);
  \draw (426.0bp,12.0bp) -- (438.0bp,0.0bp);
  \draw (468.0bp,0.0bp) -- (480.0bp,12.0bp);
  \draw (480.0bp,42.0bp) -- (468.0bp,54.0bp);
  \draw (453.0bp,27.0bp) node {$\mathbf{T}^{4}$};
\end{scope}
  % Node: t5
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (777.0bp,54.0bp) -- (723.0bp,54.0bp) -- (723.0bp,0.0bp) -- (777.0bp,0.0bp) -- cycle;
  \draw (735.0bp,54.0bp) -- (723.0bp,42.0bp);
  \draw (723.0bp,12.0bp) -- (735.0bp,0.0bp);
  \draw (765.0bp,0.0bp) -- (777.0bp,12.0bp);
  \draw (777.0bp,42.0bp) -- (765.0bp,54.0bp);
  \draw (750.0bp,27.0bp) node {$\mathbf{T}^{5}$};
\end{scope}
  % Node: t2
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (405.0bp,54.0bp) -- (351.0bp,54.0bp) -- (351.0bp,0.0bp) -- (405.0bp,0.0bp) -- cycle;
  \draw (363.0bp,54.0bp) -- (351.0bp,42.0bp);
  \draw (351.0bp,12.0bp) -- (363.0bp,0.0bp);
  \draw (393.0bp,0.0bp) -- (405.0bp,12.0bp);
  \draw (405.0bp,42.0bp) -- (393.0bp,54.0bp);
  \draw (378.0bp,27.0bp) node {$\mathbf{T}^{2}$};
\end{scope}
  % Node: t3
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (160.0bp,54.0bp) -- (106.0bp,54.0bp) -- (106.0bp,0.0bp) -- (160.0bp,0.0bp) -- cycle;
  \draw (118.0bp,54.0bp) -- (106.0bp,42.0bp);
  \draw (106.0bp,12.0bp) -- (118.0bp,0.0bp);
  \draw (148.0bp,0.0bp) -- (160.0bp,12.0bp);
  \draw (160.0bp,42.0bp) -- (148.0bp,54.0bp);
  \draw (133.0bp,27.0bp) node {$\mathbf{T}^{3}$};
\end{scope}
  % Node: t0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (598.0bp,330.0bp) -- (542.0bp,330.0bp) -- (542.0bp,274.0bp) -- (598.0bp,274.0bp) -- cycle;
  \draw (554.0bp,330.0bp) -- (542.0bp,318.0bp);
  \draw (542.0bp,286.0bp) -- (554.0bp,274.0bp);
  \draw (586.0bp,274.0bp) -- (598.0bp,286.0bp);
  \draw (598.0bp,318.0bp) -- (586.0bp,330.0bp);
  \draw (570.0bp,302.0bp) node {$\mathbf{T}^{0} = t^*$};
\end{scope}
  % Node: t1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (282.0bp,54.0bp) -- (228.0bp,54.0bp) -- (228.0bp,0.0bp) -- (282.0bp,0.0bp) -- cycle;
  \draw (240.0bp,54.0bp) -- (228.0bp,42.0bp);
  \draw (228.0bp,12.0bp) -- (240.0bp,0.0bp);
  \draw (270.0bp,0.0bp) -- (282.0bp,12.0bp);
  \draw (282.0bp,42.0bp) -- (270.0bp,54.0bp);
  \draw (255.0bp,27.0bp) node {$\mathbf{T}^{1}$};
\end{scope}
  % Node: c1
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (616.0bp,238.0bp) -- (562.0bp,238.0bp) -- (562.0bp,184.0bp) -- (616.0bp,184.0bp) -- cycle;
  \draw (574.0bp,238.0bp) -- (562.0bp,226.0bp);
  \draw (562.0bp,196.0bp) -- (574.0bp,184.0bp);
  \draw (604.0bp,184.0bp) -- (616.0bp,196.0bp);
  \draw (616.0bp,226.0bp) -- (604.0bp,238.0bp);
  \draw (589.0bp,211.0bp) node {${}^{1}\mathbf{C}$};
\end{scope}
  % Node: c0
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (466.0bp,456.0bp) ellipse (27.0bp and 18.0bp);
  \draw (466.0bp,456.0bp) node {${}^{0}\mathbf{C}$};
\end{scope}
%
\end{tikzpicture}


==> includes/scenario_general_single.tikz <==
\enlargethispage{100cm}
% Start of code
% \begin{tikzpicture}[anchor=mid,>=latex',line join=bevel,]
\begin{tikzpicture}[>=latex',line join=bevel,]
  \pgfsetlinewidth{1bp}
%%
\pgfsetcolor{black}
  % Edge: pa -> c_i
  \draw [->] (283.33bp,41.866bp) .. controls (304.81bp,41.866bp) and (334.98bp,41.866bp)  .. (368.74bp,41.866bp);
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (326.0bp,52.866bp) node {$^{c}\mathbf{A}_{p}^{t}$};
  \draw (289.33bp,35.866bp) node {$$};
  \draw (362.74bp,47.866bp) node {$$};
  % Edge: W -> p_ex
  \draw [->] (54.253bp,41.866bp) .. controls (69.291bp,41.866bp) and (88.188bp,41.866bp)  .. (114.94bp,41.866bp);
  \draw (84.5bp,51.866bp) node {$\mathbf{T}^t$};
  \draw (60.253bp,35.866bp) node {$$};
  \draw (108.94bp,35.866bp) node {$$};
  % Edge: W -> c_i
  \draw [->] (48.326bp,30.39bp) .. controls (65.709bp,21.722bp) and (91.191bp,10.547bp)  .. (115.0bp,5.8655bp) .. controls (203.41bp,-11.519bp) and (309.18bp,14.412bp)  .. (371.77bp,33.556bp);
  \draw (199.0bp,10.866bp) node {$^{c}\mathbf{C}$};
  \draw (54.326bp,24.39bp) node {$$};
  \draw (365.77bp,27.556bp) node {$$};
  % Edge: p_ex -> pa
  \draw [->] (169.02bp,41.866bp) .. controls (183.82bp,41.866bp) and (202.38bp,41.866bp)  .. (228.78bp,41.866bp);
  \draw (199.0bp,50.866bp) node {$^p\mathbf{P}$};
  \draw (175.02bp,35.866bp) node {$$};
  \draw (222.78bp,35.866bp) node {$$};
  % Node: c_i
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (396.0bp,41.87bp) ellipse (27.0bp and 18.0bp);
  \draw (396.0bp,41.866bp) node {$c$};
\end{scope}
  % Node: pa
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \draw (283.0bp,59.87bp) -- (229.0bp,59.87bp) -- (229.0bp,23.87bp) -- (283.0bp,23.87bp) -- cycle;
  \draw (256.0bp,41.866bp) node {$p@t$};
\end{scope}
  % Node: p_ex
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \definecolor{fillcol}{rgb}{0.53,0.81,0.98};
  \pgfsetfillcolor{fillcol}
  \filldraw (169.0bp,68.87bp) -- (115.0bp,68.87bp) -- (115.0bp,14.87bp) -- (169.0bp,14.87bp) -- cycle;
  \draw (127.0bp,68.87bp) -- (115.0bp,56.87bp);
  \draw (115.0bp,26.87bp) -- (127.0bp,14.87bp);
  \draw (157.0bp,14.87bp) -- (169.0bp,26.87bp);
  \draw (169.0bp,56.87bp) -- (157.0bp,68.87bp);
  \draw (142.0bp,41.866bp) node {$p^*@t$};
\end{scope}
  % Node: W
\begin{scope}
  \definecolor{strokecol}{rgb}{0.0,0.0,0.0};
  \pgfsetstrokecolor{strokecol}
  \definecolor{fillcol}{rgb}{0.83,0.83,0.83};
  \pgfsetfillcolor{fillcol}
  \filldraw [opacity=1] (27.0bp,41.87bp) ellipse (27.0bp and 18.0bp);
  \draw (27.0bp,41.866bp) node {$W$};
\end{scope}
%
\end{tikzpicture}
% End of code

%

